Broad-line Region Clouds orbiting an AGN sample

We present a spectral and temporal analysis of XMM-Newton data from a sample of six galaxies (NGC 3783, Mrk 279, Mrk 766, NGC 3227, NGC 7314, and NGC 3516). Using the hardness-ratio curves, we identify time-intervals in which clouds are eclipsing the central X-ray source in five of the six sources. We detect three occultations in NGC 3227 and one occultation in NGC 3783, NGC 7314, and NGC 3516, together with the well-known occultations in Mrk 766. We estimate the physical properties of the eclipsing clouds. The derived physical size of the X-ray sources ($\sim$(3-28)$\times$10$^{13}$ cm) is less than that of the eclipsing clouds with column densities of $\sim$10$^{22}$-10$^{23}$ cm$^{-2}$, thus a single cloud may block the X-ray source, leading to notorious temporal variability of the X-ray flux. The eclipsing clouds in Mrk 766, NGC 3227, NGC 7314, and NGC 3516 with distances from the X-ray source of $\sim$(0.3-3.6)$\times$10$^4$ $R_g$ are moving at Keplerian velocities $>$1122 km s$^{-1}$, typical parameters of broad-line region clouds, while the eclipsing cloud in NGC 3783 is likely located in the dusty torus. We also find a good anti-correlation with a slope of -187$\pm$62 between the known masses of the supermassive black hole in the center of the galaxies with the equivalent width (EW) of the 6.4 keV Fe line for the five Seyfert 1 galaxies of our sample, while the Seyfert 2 galaxy NGC 7314 shows an average EW value of 100$\pm$11 eV inconsistent with the above anti-correlation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
